Non-pseudounitary fusion

We prove there exist infinitely many inequivalent fusion categories whose Grothendieck rings do not admit any pseudounitary categorifications.

==> NonpseudounitaryfusionSageMathCode_arXivDraft_.txt <==
#Appendix A.1
print('*** Appendix A.1 ***')
q,G=CyclotomicField(9).gen(),CyclotomicField(9).automorphisms()
u1,u2,s=q-q^2-q^5,1-q^4-q^5,G[5]
d=[1,u2,u2,u1*u2,u1^(-1)*u2^2,u2]
N=[[[1,0,0,0,0,0],[0,1,0,0,0,0],[0,0,1,0,0,0],[0,0,0,1,0,0],[0,0,0,0,1,0],[0,0,0,0,0,1]],
   [[0,1,0,0,0,0],[1,0,1,1,0,0],[0,1,0,0,1,0],[0,1,0,1,1,0],[0,0,1,1,1,1],[0,0,0,0,1,1]],
   [[0,0,1,0,0,0],[0,1,0,0,1,0],[1,0,0,1,0,1],[0,0,1,1,1,0],[0,1,0,1,1,1],[0,0,1,0,1,0]],
   [[0,0,0,1,0,0],[0,1,0,1,1,0],[0,0,1,1,1,0],[1,1,1,1,1,1],[0,1,1,1,2,1],[0,0,0,1,1,1]],
   [[0,0,0,0,1,0],[0,0,1,1,1,1],[0,1,0,1,1,1],[0,1,1,1,2,1],[1,1,1,2,2,1],[0,1,1,1,1,0]],
   [[0,0,0,0,0,1],[0,0,0,0,1,1],[0,0,1,0,1,0],[0,0,0,1,1,1],[0,1,1,1,1,0],[1,1,0,1,0,0]]]
t1=[(q^a,(s^2)(q^a),(s^4)(q^a)) for a in range(9)]
t2=[(q^a,(s^2)(q^a),(s^4)(q^a)) for a in [1,2,4,5,7,8]]
R=range(3)
t2=t2+[(q^(3*x),q^(3*y),q^(3*z)) for x in R for y in R for z in R]
t0=[]
for x in t1:
    for y in t2:
        th=(1,y[0]/x[0],y[1]/x[0],x[1]/x[0],x[2]/x[0],y[2]/x[0])
        g=sum(d[z]^2*th[z] for z in range(6))
        if 9*u2**2==g*g.conjugate():
            t0.append(th)
thetas=list(set(t0))
R=range(6)
for t in thetas:
    S=[[t[x]^(-1)*t[y]^(-1)*sum(N[x][y][z]*d[z]*t[z]for z in R)for y in R]for x in R]
    def M(a,b,c):
        return (1/(9*u2^2))*sum([S[a][d]*S[b][d]*S[c][d]/S[0][d] for d in R])
    print('The fusion coefficient (N_1)_(1,1) should be 0, but it is', M(1,1,1))

#Appendix A.2
print('*** Appendix A.2 ***')
q=CyclotomicField(9).gen()
u1,u2,beta=q-q^2-q^5,1-q^4-q^5,2-q^4-q^5
def d1(a,b,c,d):
    return real(3^a*(u1^b*u2^c)^2*beta^d)
def d2(a,b,c,d):
    return d1(a,2-(b+c+d),b+2,d)
def d3(a,b,c,d):
    return d1(a,c-2,4-(b+c+d),d)
Z = log(u1)+log(u2)
X1,X2=Z^(-1)*(log(u2)-2*log(u1)),Z^(-1)*(log(u1)-2*log(u2))
def ub(a,b,c,d):
    return real(X1^(-1)*(c+d*Z^(-1)*log(u1)))
def lb(a,b,c,d):
    return real(c*X2-d*Z^(-1)*log(u2))
for a in range(5):
    for b in range(-2,5):
        for c in range(7):
            for d in range(3):
                if ((a-d)%2==0 and b+c+d<=4 and
                    ub(a,b,c,d)>=b>=lb(a,b,c,d) and
                    ub(a,2-(b+c+d),b+2,d)>=2-(b+c+d)>=lb(a,2-(b+c+d),b+2,d) and
                    ub(a,c-2,4-(b+c+d),d)>=c-2>=lb(a,c-2,4-(b+c+d),d)):
                    orbit = [d1(a,b,c,d),d2(a,b,c,d),d3(a,b,c,d)]
                    if max(orbit)<3938 and min(orbit)>49:
                        print((a,b,c,d), 'is a possible dim(X)^2=3^a(u1^b*u2^c)^2*beta^d')
dims=[[0,1],[1,u1^2*u2^2],[2,u1^(-2)*u2^4],[3,u2],[4,u1*u2^2],
      [5,u1^(-1)*u2^3],[6,u1*u2],[7,u2^3],[8,u1^(-1)*u2^2],[9,u1^(-1)*u2*beta],
      [10,u2*beta],[11,u1^(-1)*u2^2*beta],[12,u2^2],[13,u2^2],[14,3*u2],
      [15,3*u1*u2^2],[16,3*u1^(-1)*u2^3],[17,u1^(-1)*beta^2],
      [18,u1^(-1)*u2*beta^2],[19,u1^(-2)*u2*beta^2],[20,3*u2^2]]
print('Figure 3:')
for d in dims:
    for x in range(0,10):
        for y in range(0,10):
            for z in range(0,10):
                if (d[0] in [0,1,2,12] and
                    1+x*u2+y*u1*u2+z*u1^(-1)*u2^2==d[1]):
                    print(d[0], (1,x,y,z))
                else:
                    if x*u2+y*u1*u2+z*u1^(-1)*u2^2==d[1]:
                        print(d[0], (0,x,y,z))

#Appendix A.3
print('*** Appendix A.3 *** (warning: slow)')
q=CyclotomicField(9).gen()
u1,u2,beta=q-q^2-q^5,1-q^4-q^5,2-q^4-q^5
dims=[[0,1],[1,u1^2*u2^2],[2,u1^(-2)*u2^4],[3,u2],[4,u1*u2^2],
      [5,u1^(-1)*u2^3],[6,u1*u2],[7,u2^3],[8,u1^(-1)*u2^2],[9,u1^(-1)*u2*beta],
      [10,u2*beta],[11,u1^(-1)*u2^2*beta],[12,u2^2],[13,u2^2],[14,3*u2],
      [15,3*u1*u2^2],[16,3*u1^(-1)*u2^3],[17,u1^(-1)*beta^2],
      [18,u1^(-1)*u2*beta^2],[19,u1^(-2)*u2*beta^2],[20,3*u2^2]]
B=81*u2^4-(1^2+(u1^2*u2^2)^2+(u1^(-2)*u2^4)^2)-3*(u2^2)^2
ods=[(u2)^2+(u1*u2^2)^2+(u1^(-1)*u2^3)^2,
     (u1*u2)^2+(u2^3)^2+(u1^(-1)*u2^2)^2,
     (u1^(-1)*u2*beta)^2+(u2*beta)^2+(u1^(-1)*u2^2*beta)^2,
     (u2^2)^2,
     (3*u2)^2+(3*u1*u2^2)^2+(3*u1^(-1)*u2^3)^2,
     (u1^(-1)*beta^2)^2+(u1^(-1)*u2*beta^2)^2+(u1^(-2)*u2*beta^2)^2,
     (3*u2^2)^2]
bounds=[floor(real(B/x))+1 for x in ods]
L=[]
test=[(1,o1,o2,o3,3,o5,o6,o7,o8) for o1 in range(bounds[0])
     for o2 in range(bounds[1]) for o3 in range(bounds[2])
     for o5 in range(bounds[3]) for o6 in range(bounds[4])
     for o7 in range(bounds[5]) for o8 in range(bounds[6])]
ir33=Matrix((1+2^2,1+1,1+1,1+1,1,0,3^2+3^2,1+2^2+1,0))
ir44=Matrix((1+2^2,1+1,2^2+1,1+2^2,0,1,3^2+3^2,1+2^2+1,3^2))
for x in test:
    if (24==Matrix(x)*ir33.transpose() and
        33==Matrix(x)*ir44.transpose()):
        L.append(x)
print('there are', len(L), 'possible decompositions of I(X_3) & I(X_4), hence sets O(Z(C))')

L=[(1,0,0,2,3,6,0,2,0),(1,0,1,1,3,6,0,2,0),(1,0,2,0,3,6,0,2,0),
   (1,1,0,1,3,0,0,2,1),(1,1,0,1,3,9,0,2,0),(1,1,0,4,3,0,0,1,0),
   (1,1,1,0,3,0,0,2,1),(1,1,1,0,3,9,0,2,0),(1,1,1,3,3,0,0,1,0),
   (1,1,2,2,3,0,0,1,0),(1,1,3,1,3,0,0,1,0),(1,1,4,0,3,0,0,1,0),
   (1,2,0,0,3,3,0,2,1),(1,2,0,0,3,12,0,2,0),(1,2,0,3,3,3,0,1,0),
   (1,2,1,2,3,3,0,1,0),(1,2,2,1,3,3,0,1,0),(1,2,3,0,3,3,0,1,0),
   (1,3,0,2,3,6,0,1,0),(1,3,1,1,3,6,0,1,0),(1,3,2,0,3,6,0,1,0),
   (1,4,0,1,3,0,0,1,1),(1,4,0,1,3,9,0,1,0),(1,4,0,4,3,0,0,0,0),
   (1,4,1,0,3,0,0,1,1),(1,4,1,0,3,9,0,1,0),(1,4,1,3,3,0,0,0,0),
   (1,4,2,2,3,0,0,0,0),(1,4,3,1,3,0,0,0,0),(1,4,4,0,3,0,0,0,0),
   (1,5,0,0,3,3,0,1,1),(1,5,0,0,3,12,0,1,0),(1,5,0,3,3,3,0,0,0),
   (1,5,1,2,3,3,0,0,0),(1,5,2,1,3,3,0,0,0),(1,5,3,0,3,3,0,0,0),
   (1,6,0,2,3,6,0,0,0),(1,6,1,1,3,6,0,0,0),(1,6,2,0,3,6,0,0,0),
   (1,7,0,1,3,0,0,0,1),(1,7,0,1,3,9,0,0,0),(1,7,1,0,3,0,0,0,1),
   (1,7,1,0,3,9,0,0,0),(1,8,0,0,3,3,0,0,1),(1,8,0,0,3,12,0,0,0)]
K=Matrix(((1,4,9,1,4,9,1,1,1,4,1,4,9,1,1,4,1,4,1,1,1,4,9,1,4,9,1,4,9),
          (2,2,0,2,2,0,0,0,1,0,2,2,0,0,1,0,1,0,0,0,2,2,0,2,2,0,2,2,0),
          (1,2,3,2,4,6,0,1,1,2,1,2,3,1,0,0,1,2,1,0,2,4,6,1,2,3,0,0,0),
          (1,2,3,2,4,6,0,1,1,2,2,4,6,0,1,2,2,4,0,1,2,4,6,1,2,3,3,6,9)))
for o in L:
    solutions=[]
    test=[(n11j,n12j,n13j,
           n21j,n22j,n23j,
           n31j,n41j,n51j,n52j,
           n71j,n72j,n73j,
           n91j,n101j,n102j,n111j,n112j,
           n121j,
           n131j,
           n181j,n182j,n183j,n191j,n192j,n193j,
           n201j,n202j,n203j)
           for n11j in range(o[0]+1)
           for n12j in range(o[0]-n11j+1)
           for n13j in range(o[0]-n11j-n12j+1)
           for n21j in range(o[0]+1)
           for n22j in range(o[0]-n21j+1)
           for n23j in range(o[0]-n21j-n22j+1)
           for n121j in range(o[4]+1)
           if n11j+n12j*2+n13j*3+n21j+n22j*2+n23j*3+n121j == 3
           for n31j in range(o[1]+1)
           for n41j in range(o[1]+1)
           for n51j in range(o[1]+1)
           for n52j in range(o[1]-n51j+1)
           for n71j in range(o[2]+1)
           for n72j in range(o[2]-n71j+1)
           for n73j in range(o[2]-n71j-n72j+1)
           for n91j in range(o[3]+1)
           for n101j in range(o[3]+1)
           for n102j in range(o[3]-n101j+1)
           for n111j in range(o[3]+1)
           for n112j in range(o[3]-n111j+1)
           for n131j in range(o[5]+1)
           for n181j in range(o[7]+1)
           for n182j in range(o[7]-n181j+1)
           for n183j in range(o[7]-n181j-n182j+1)
           for n191j in range(o[7]+1)
           for n192j in range(o[7]-n191j+1)
           for n193j in range(o[7]-n191j-n192j+1)
           for n201j in range(o[8]+1)
           for n202j in range(o[8]-n201j+1)
           for n203j in range(o[8]-n201j-n202j+1)
           if K*Matrix((n11j,n12j,n13j,n21j,n22j,n23j,n31j,
                        n41j,n51j,n52j,
                        n71j,n72j,n73j,
                        n91j,n101j,n102j,n111j,n112j,
                        n121j,
                        n131j,
                        n181j,n182j,n183j,n191j,n192j,n193j,
                        n201j,n202j,n203j)
                      ).transpose()==Matrix((15,12,12,15)).transpose()]
    M=[]
    for x in test:
        for y in test:
            if y <= x:
                for z in test:
                    if z <= y:
                        def s(j):
                            return x[j]+y[j]+z[j]
                        if ((1/3)*s(0)+(1/2)*s(1)+s(2)==o[0] and
                            (1/3)*s(3)+(1/2)*s(4)+s(5)==o[0] and
                            s(6)==o[1] and
                            s(7) == o[1] and
                            (1/2)*s(8)+s(9)==o[1] and
                            (1/3)*s(10)+(1/2)*s(11)+s(12)==o[2] and
                            s(13)==o[3] and
                            (1/2)*s(14)+s(15)==o[3] and
                            (1/2)*s(16)+s(17)==o[3] and
                            s(18)==o[4] and
                            s(19)==o[5] and
                            (1/3)*s(20)+(1/2)*s(21)+s(22)==o[7] and
                            (1/3)*s(23)+(1/2)*s(24)+s(25)==o[7] and
                            (1/3)*s(26)+(1/2)*s(27)+s(28)==o[8]):
                            M.append((x,y,z))
    if len(M)>0:
        print('(o_j)_0^8=', o, 'has', len(M), 'decomposition(s) of I(X_j) for j=1,2,5')
        N=[]
        for x in M:
            c=0
            if x[0][0]*x[0][3]*x[1][0]*x[1][3]*x[2][0]*x[2][3]!=1:
                print('***** WARNING: Technical lemmas do not apply *****')
            else:
                for y in x:
                    #Lemma 8
                    if (y[6]<2 or
                        y[6]>=2 and (a[2]+y[13])>=2):
                        #Lemma 6
                        if (y[6]==0 or
                            y[6]==1 and y[13]>0 and y[19]>0 or
                            y[6]==2 and y[7]>0 and y[19]>0 or
                            y[6]==2 and y[17]>0):
                            #Lemma 7
                            if (y[6]==0 or
                                y[6]>0 and y[8]>0 and y[19]>0 or
                                y[6]>0 and y[7]>0 and y[14]>0):
                                c=c+1
                if c==3:
                    #Lemma 9
                    if (x[0][6]*x[1][6]!=1 or x[2][6]!=0 or
                        x[2][13]>0 and (x[0][6]*x[1][6]==1 and x[2][6]==0)):
                        N.append(x)
        if len(N)>0:
            print('-->', len(N), 'decomposition(s) agree with the technical lemmas <---')
            for z in N:
                print(z)
        else:
            print('XXXXX no decomposition(s) agree with the technical lemmas XXXXX')
    else:
        print('(o_j)_0^8=', o, 'has no decompositions of I(X_j) for j=1,2,5')
